Availability Analysis of Redundant and Replicated Cloud Services with Bayesian Networks

Due to the growing complexity of modern data centers, failures are not uncommon any more. Therefore, fault tolerance mechanisms play a vital role in fulfilling the availability requirements. Multiple availability models have been proposed to assess compute systems, among which Bayesian network models have gained popularity in industry and research due to its powerful modeling formalism. In particular, this work focuses on assessing the availability of redundant and replicated cloud computing services with Bayesian networks. So far, research on availability has only focused on modeling either infrastructure or communication failures in Bayesian networks, but have not considered both simultaneously. This work addresses practical modeling challenges of assessing the availability of large-scale redundant and replicated services with Bayesian networks, including cascading and common-cause failures from the surrounding infrastructure and communication network. In order to ease the modeling task, this paper introduces a high-level modeling formalism to build such a Bayesian network automatically. Performance evaluations demonstrate the feasibility of the presented Bayesian network approach to assess the availability of large-scale redundant and replicated services. This model is not only applicable in the domain of cloud computing it can also be applied for general cases of local and geo-distributed systems.

==> eval/service/large/redundant/final_availability.csv <==
n,sc_approx,sc_exact
3,0.9986702127659575,0.9985648539307326
6,0.9992242907801417,0.9990147514344233
8,0.999113475177305,0.999015929404778
9,0.9990026595744682,0.9991238135755944
12,0.9996675531914893,0.9991235184682435
15,0.9986702127659575,0.9991242603677778
18,0.9992242907801417,0.9991240218667211
21,0.9990026595744682,0.9991243651078106
24,0.9990026595744682,0.9991242077962887
27,0.9993351063829787,0.9991241759386236
30,0.9996675531914893,inf
40,0.9988918439716312,inf
50,0.9987810283687942,inf
60,0.9987810283687942,inf
70,0.9993351063829787,inf
80,0.9995567375886525,inf
90,0.9987810283687942,inf
100,0.999113475177305,inf
110,0.9994459219858157,inf
120,0.9993351063829787,inf
130,0.999113475177305,inf
140,0.9988918439716312,inf
150,0.9987810283687942,inf
160,0.9993351063829787,inf
170,0.9992242907801417,inf
180,0.9990026595744682,inf
190,0.9986702127659575,inf
200,0.9993351063829787,inf
210,0.9993351063829787,inf
220,0.9986702127659575,inf
230,0.9992242907801417,inf
240,0.9981161347517732,inf
250,0.9986702127659575,inf
260,0.9988918439716312,inf
270,0.9994459219858157,inf
280,0.9987810283687942,inf
290,0.9994459219858157,inf
300,0.9992242907801417,inf


==> eval/service/large/redundant/final_build_time.csv <==
n,sc_approx,sc_exact
3,0.11958835902623832,0.11904239095747471
6,0.11888811294920743,0.1080176958348602
8,0.11345357005484402,0.11597341508604586
9,0.21230901405215263,0.11769782309420407
12,0.12554816715419292,0.1317960179876536
15,0.13354903599247336,0.12700338894501328
18,0.12418406619690359,0.13859908003360033
21,0.14226065389811993,0.1430973180104047
24,0.14449266786687076,0.14776275190524757
27,0.15294795390218496,0.13955806801095605
30,0.13885472691617906,inf
40,0.15199053403921425,inf
50,0.17283597821369767,inf
60,0.20456116599962115,inf
70,0.20319523895159364,inf
80,0.21889489609748125,inf
90,0.25326228281483054,inf
100,0.26246437802910805,inf
110,0.29345942311920226,inf
120,0.29586972016841173,inf
130,0.3968159619253129,inf
140,0.3413402901496738,inf
150,0.3736451838631183,inf
160,0.43301058909855783,inf
170,0.4258260619826615,inf
180,0.44461244088597596,inf
190,0.5312155839055777,inf
200,0.5332529540173709,inf
210,0.5929955621249974,inf
220,0.6547970029059798,inf
230,0.6711838559713215,inf
240,0.657146475976333,inf
250,0.7292686968576163,inf
260,0.7702145259827375,inf
270,0.9252491660881788,inf
280,0.95304816798307,inf
290,0.9523630221374333,inf
300,0.9953440860845149,inf


==> eval/service/large/redundant/final_inference_time.csv <==
n,sc_approx,sc_exact
3,0.5495449701944987,0.019000000000000128
6,0.5520679155985514,0.02000000000000135
8,0.5733803908030192,0.02200000000000024
9,0.5763568878173828,0.022999999999999687
12,0.6051593621571859,0.03300000000000125
15,0.603546937306722,0.05799999999999983
18,0.6550659338633219,1.6110000000000007
21,0.6680920918782552,6.022000000000002
24,0.7040188312530518,23.726999999999997
27,0.7369892597198486,92.604
30,0.7459995746612549,inf
40,0.7839478651682535,inf
50,0.8492568333943685,inf
60,0.9140518506368002,inf
70,0.978075901667277,inf
80,1.0384987990061443,inf
90,1.1114455858866374,inf
100,1.1719741821289062,inf
110,1.243089199066162,inf
120,1.3019016583760579,inf
130,1.368756930033366,inf
140,1.445185899734497,inf
150,1.5081074237823486,inf
160,1.5636223157246907,inf
170,1.6136616865793865,inf
180,1.679251750310262,inf
190,1.758550723393758,inf
200,1.808390696843465,inf
210,1.995335578918457,inf
220,1.9483742713928223,inf
230,2.0674858887990317,inf
240,2.185913642247518,inf
250,2.1783600648244223,inf
260,2.2737611134847007,inf
270,2.3229617277781167,inf
280,2.5302154223124185,inf
290,2.59700338045756,inf
300,2.6977752844492593,inf


==> eval/service/large/redundant/final_memory.csv <==
n,sc_approx,sc_exact
3,15104,15104
6,17328,17328
8,19760,19760
9,21632,21632
12,28720,28720
15,39552,39552
18,54992,54992
21,76032,76032
24,103152,103152
27,137664,137664
30,179984,inf
40,390512,inf
50,732112,inf
60,1236912,inf
70,1936912,inf
80,2864112,inf
90,4050512,inf
100,5528112,inf
110,7328912,inf
120,9484912,inf
130,12028112,inf
140,14990512,inf
150,18404112,inf
160,22300912,inf
170,26712912,inf
180,31672112,inf
190,37210512,inf
200,43360112,inf
210,50152912,inf
220,57620912,inf
230,65796112,inf
240,74710512,inf
250,84396112,inf
260,94884912,inf
270,106208912,inf
280,118400112,inf
290,131490512,inf
300,145512112,inf


==> eval/service/large/replicated/final_availability.csv <==
n,sc_approx,sc_exact
3,0.9987810283687942,0.9985648539307325
6,0.9995567375886525,0.9990147514344234
8,0.9995567375886525,inf
9,0.9992242907801417,inf
12,0.999113475177305,inf
15,0.9994459219858157,inf
18,0.9994459219858157,inf
21,0.9990026595744682,inf
24,0.9988918439716312,inf
27,0.9988918439716312,inf
30,0.9988918439716312,inf
40,0.9987810283687942,inf
50,0.9992242907801417,inf
60,0.9985593971631207,inf
70,0.9992242907801417,inf
80,0.9995567375886525,inf
90,0.9994459219858157,inf
100,0.9995567375886525,inf
110,0.9996675531914894,inf
120,0.9990026595744681,inf
130,0.9996675531914894,inf
140,0.9996675531914894,inf
150,0.9993351063829787,inf
160,1.0,inf
170,0.9996675531914894,inf
180,0.9996675531914894,inf
190,0.9993351063829787,inf
200,0.9993351063829787,inf
210,0.9996675531914894,inf
220,0.9986702127659575,inf
230,0.9990026595744681,inf
240,0.9990026595744681,inf
250,0.9983377659574468,inf
260,0.9986702127659575,inf
270,0.9990026595744681,inf
280,0.9993351063829787,inf
290,0.9996675531914894,inf
300,0.9996675531914894,inf



==> eval/service/large/replicated/final_build_time.csv <==
n,sc_approx,sc_exact
3,0.13383410079404712,0.12512611597776413
6,0.1434632281307131,0.12745980196632445
8,0.14552706200629473,inf
9,0.23930553393438458,inf
12,0.25111149600706995,inf
15,0.3177914088591933,inf
18,0.402843247866258,inf
21,0.5970342250075191,inf
24,0.758122657192871,inf
27,1.119471029844135,inf
30,1.33715775818564,inf
40,2.587574999080971,inf
50,5.017087253974751,inf
60,8.155275736004114,inf
70,12.90992577909492,inf
80,19.86777772498317,inf
90,29.913144258083776,inf
100,41.398773425025865,inf
110,55.6588082050439,inf
120,73.32078763702884,inf
130,102.57337420410477,inf
140,140.5750691429712,inf
150,174.6259155580774,inf
160,223.5443899340462,inf
170,281.70306969992816,inf
180,365.29947813996114,inf
190,453.07122636097483,inf
200,531.8541737629566,inf
210,666.7101000139955,inf
220,819.0822492910083,inf
230,1022.8001648820937,inf
240,1223.7762872220483,inf
250,1619.8442234038375,inf
260,1991.9672245599795,inf
270,2445.97403490101,inf
280,3044.8497446698602,inf
290,3584.2047200200614,inf
300,4169.241816142108,inf

==> eval/service/large/replicated/final_inference_time.csv <==
n,sc_approx,sc_exact
3,0.577324390411377,0.02033333333333302
6,0.6855707963307699,5.362333333333335
8,0.7734986941019694,inf
9,0.8156352837880453,inf
12,1.0664326349894206,inf
15,1.4200000762939453,inf
18,1.8517330487569172,inf
21,2.465491533279419,inf
24,3.0228676001230874,inf
27,3.78580633799235,inf
30,4.686278184254964,inf
40,8.205745697021484,inf
50,12.650683164596558,inf
60,18.67751868565877,inf
70,26.802781502405804,inf
80,36.873509327570595,inf
90,51.34372123082479,inf
100,69.5565534432729,inf
110,95.56089186668396,inf
120,126.06282019615173,inf
130,169.4967863559723,inf
140,215.1104917526245,inf
150,259.1015131473541,inf
160,322.8355770111084,inf
170,389.8134882450104,inf
180,475.29284930229187,inf
190,581.308228969574,inf
200,616.5061438083649,inf
210,909.0830538272858,inf
220,1010.2635686397552,inf
230,1220.7383859157562,inf
240,1317.174785375595,inf
250,1627.976954460144,inf
260,2102.534807443619,inf
270,2305.3275339603424,inf
280,2834.6907801628113,inf
290,3639.139092683792,inf
300,4331.899079322815,inf



==> eval/service/large/replicated/final_memory.csv <==
n,sc_approx,sc_exact
3,15888,15888
6,26880,26880
8,45888,inf
9,64240,inf
12,153248,inf
15,327024,inf
18,639424,inf
21,1143472,inf
24,1901088,inf
27,2997232,inf
30,4505888,inf
40,13928928,inf
50,33694816,inf
60,69567040,inf
70,128606208,inf
80,219126432,inf
90,350721632,inf
100,534282368,inf
110,781960768,inf
120,1107200768,inf
130,1524722368,inf
140,2050525568,inf
150,2701890368,inf
160,3497376768,inf
170,4456824768,inf
180,5601354368,inf
190,6953365568,inf
200,8536538368,inf
210,10375832768,inf
220,12497488768,inf
230,14929026368,inf
240,17699245568,inf
250,20838226368,inf
260,24377328768,inf
270,28349192768,inf
280,32787738368,inf
290,37728165568,inf
300,43206954368,inf



==> eval/service/simple/redundant/final_availability.csv <==
n,sc_approx,sc_exact
3,0.9777925531914893,0.97697312146162
6,0.9577792553191488,0.9567723023300386
9,0.969281914893617,0.9690672286671643
12,0.9675864361702127,0.9690802085854258
15,0.9667220744680851,0.9687575204672548
18,0.9689162234042554,0.9690672286671645
21,0.9710106382978723,0.9690815570625446
24,0.9696476063829786,0.9687090363057274
27,0.9698803191489361,inf
30,0.9688829787234041,inf
40,0.9696476063829789,inf
50,0.9704122340425532,inf
60,0.9715425531914894,inf
70,0.9689494680851063,inf
80,0.9685837765957446,inf
90,0.9685505319148936,inf
100,0.9686835106382979,inf
110,0.9704122340425533,inf
120,0.9694481382978724,inf
130,0.9698803191489361,inf
140,0.9696808510638298,inf
150,0.9701130319148936,inf
160,0.9687167553191489,inf
170,0.9686835106382979,inf
180,0.969248670212766,inf
190,0.9679188829787234,inf
200,0.9700132978723405,inf
210,0.969847074468085,inf
220,0.971276595744681,inf
230,0.9689494680851064,inf
240,0.968284574468085,inf
250,0.9708444148936171,inf
260,0.9701130319148936,inf
270,0.9683510638297873,inf
280,0.9689162234042554,inf
290,0.9686835106382979,inf
300,0.9702127659574469,inf


==> eval/service/simple/redundant/final_build_time.csv <==
n,sc_approx,sc_exact
3,0.005202934029512107,0.005031062988564372
6,0.006152265937998891,0.006357038044370711
9,0.008120212005451322,0.007870808942243457
12,0.009604520979337394,0.0095227409619838
15,0.010862448019906878,0.010500180069357157
18,0.0130750349489972,0.012126032030209899
21,0.014697698992677033,0.018299296032637358
24,0.016879254020750523,0.015885633998550475
27,0.01885564101394266,inf
30,0.01989989390131086,inf
40,0.030423096963204443,inf
50,0.036425005993805826,inf
60,0.04040069808252156,inf
70,0.05110538296867162,inf
80,0.06635075702797621,inf
90,0.07212266710121185,inf
100,0.08171122008934617,inf
110,0.10558779397979379,inf
120,0.12315315403975546,inf
130,0.12607555696740746,inf
140,0.1588537850184366,inf
150,0.1828737430041656,inf
160,0.20321860793046653,inf
170,0.3022386219818145,inf
180,0.25862532889004797,inf
190,0.2904469199711457,inf
200,0.2844992650207132,inf
210,0.308938249014318,inf
220,0.3486985410563648,inf
230,0.41523958602920175,inf
240,0.45212692802306265,inf
250,0.48475755797699094,inf
260,0.4923075570259243,inf
270,0.5429639940848574,inf
280,0.6084519560681656,inf
290,0.6245503609534353,inf
300,0.6866319139953703,inf


==> eval/service/simple/redundant/final_inference_time.csv <==
n,sc_approx,sc_exact
3,0.04485750198364258,0.0030000000000001137
6,0.05929884910583496,0.0023333333333332242
9,0.07317867279052734,0.0033333333333338544
12,0.08571856021881104,0.006666666666667116
15,0.09961469173431396,0.05866666666666672
18,0.11574609279632568,0.28133333333333255
21,0.1332768440246582,33.32533333333333
24,0.1465839385986328,421.13933333333335
27,0.16128368377685548,inf
30,0.1739175796508789,inf
40,0.22278838157653807,inf
50,0.2810746908187866,inf
60,0.3375976800918579,inf
70,0.39554131031036377,inf
80,0.45748755931854246,inf
90,0.5209294557571411,inf
100,0.5865672826766968,inf
110,0.6469648122787476,inf
120,0.707547640800476,inf
130,0.7675714731216431,inf
140,0.8206533432006836,inf
150,0.8816819190979004,inf
160,0.9392168760299683,inf
170,0.9993767261505127,inf
180,1.0606162071228027,inf
190,1.0968875885009766,inf
200,1.1517387866973876,inf
210,1.2237830877304077,inf
220,1.2784810781478881,inf
230,1.3373672485351562,inf
240,1.3953871250152587,inf
250,1.4600070476531983,inf
260,1.5154197454452514,inf
270,1.5891562938690185,inf
280,1.6399152278900146,inf
290,1.708835196495056,inf
300,1.785684585571289,inf


==> eval/service/simple/redundant/final_memory.csv <==
n,sc_approx,sc_exact
3,1520,1520
6,3584,3584
9,7664,7664
12,14560,14560
15,25200,25200
18,40448,40448
21,61168,61168
24,88224,88224
27,122480,inf
30,164800,inf
40,375200,inf
50,716800,inf
60,1221600,inf
70,1921600,inf
80,2848800,inf
90,4035200,inf
100,5512800,inf
110,7313600,inf
120,9469600,inf
130,12012800,inf
140,14975200,inf
150,18388800,inf
160,22285600,inf
170,26697600,inf
180,31656800,inf
190,37195200,inf
200,43344800,inf
210,50137600,inf
220,57605600,inf
230,65780800,inf
240,74695200,inf
250,84380800,inf
260,94869600,inf
270,106193600,inf
280,118384800,inf
290,131475200,inf
300,145496800,inf


==> eval/service/simple/replicated/final_availability.csv <==
n,sc_approx,sc_exact
3,0.977593085106383,0.97697312146162
6,0.9571808510638297,0.9567723023300386
8,0.9702792553191489,inf
9,0.9676861702127659,inf
12,0.9684175531914893,inf
15,0.9688164893617021,inf
18,0.9706117021276596,inf
21,0.9675531914893616,inf
24,0.96875,inf
27,0.9683510638297872,inf
30,0.9718085106382979,inf
40,0.9668218085106381,inf
50,0.9688829787234041,inf
60,0.9706117021276596,inf
70,0.9685505319148936,inf
80,0.9715425531914892,inf
90,0.971343085106383,inf
100,0.971343085106383,inf
110,0.9667553191489362,inf
120,0.9714095744680851,inf
130,0.9744015957446809,inf
140,0.9714095744680851,inf
150,0.9750664893617021,inf
160,0.9697473404255319,inf
170,0.9700797872340425,inf
180,0.9740691489361702,inf
190,0.9704122340425532,inf
200,0.9700797872340425,inf
210,0.9737367021276596,inf
220,0.9704122340425532,inf
230,0.9710771276595744,inf
240,0.9710771276595744,inf
250,0.9700797872340425,inf
260,0.9727393617021277,inf
270,0.9690824468085106,inf
280,0.9664228723404256,inf
290,0.9660904255319149,inf
300,0.972406914893617,inf


==> eval/service/simple/replicated/final_build_time.csv <==
n,sc_approx,sc_exact
3,0.006238244008272886,0.005259922938421369
6,0.014087908202782273,0.01854527904652059
8,0.023358375066891313,inf
9,0.02639083517715335,inf
12,0.051337913842871785,inf
15,0.08058871398679912,inf
18,0.1173521769233048,inf
21,0.1917755571193993,inf
24,0.2532184349838644,inf
27,0.3813351090066135,inf
30,0.5684767169877887,inf
40,1.2876142079476267,inf
50,2.5721625848673284,inf
60,5.048089691903442,inf
70,8.785731619922444,inf
80,15.06167566892691,inf
90,23.28871373506263,inf
100,34.50538383703679,inf
110,44.438941441010684,inf
120,59.21435328805819,inf
130,93.48536875203717,inf
140,124.63009112898726,inf
150,166.4898371991003,inf
160,209.15809366293252,inf
170,263.5002177360002,inf
180,333.18216129997745,inf
190,422.87829299399164,inf
200,509.65183520002756,inf
210,632.778191762045,inf
220,740.0696893790737,inf
230,958.1748738780152,inf
240,1182.8031060299836,inf
250,1532.7002606161404,inf
260,1906.1251610200852,inf
270,2297.903339348035,inf
280,2852.4187587790657,inf
290,3419.142357669072,inf
300,4055.857265698025,inf


==> eval/service/simple/replicated/final_inference_time.csv <==
n,sc_approx,sc_exact
3,0.0584770679473877,0.00300000000000041
6,0.12733588218688965,2.7283333333333335
8,0.2038437843322754,inf
9,0.25401878356933594,inf
12,0.44994845390319826,inf
15,0.7087787628173828,inf
18,1.0001278877258302,inf
21,1.3648603916168214,inf
24,1.8489704608917237,inf
27,2.4211770057678224,inf
30,3.003236722946167,inf
40,5.722266769409179,inf
50,9.642137813568116,inf
60,15.25422968864441,inf
70,22.830939102172852,inf
80,32.57553558349609,inf
90,45.73880958557129,inf
100,61.78045201301575,inf
110,79.13072037696838,inf
120,98.668133020401,inf
130,134.60482358932495,inf
140,168.33230781555176,inf
150,215.80876684188843,inf
160,266.6806209087372,inf
170,320.1955783367157,inf
180,394.08948588371277,inf
190,487.5502905845642,inf
200,572.3591160774231,inf
210,700.5491561889648,inf
220,797.3945968151093,inf
230,976.755423784256,inf
240,1126.893555879593,inf
250,1377.5827033519745,inf
260,1647.5750827789307,inf
270,2017.7954494953156,inf
280,2376.95161986351,inf
290,2969.9908311367035,inf
300,3880.552078485489,inf


==> eval/service/simple/replicated/final_memory.csv <==
n,sc_approx,sc_exact
3,2272,2272
6,11472,11472
8,29168,0
9,43744,0
12,124784,0
15,290848,0
18,588592,0
21,1075168,0
24,1817968,0
27,2894752,0
30,4393648,0
40,13780848,0
50,33529648,0
60,69400048,0
70,128432048,0
80,218945648,0
90,350540848,0
100,534097648,0
110,781776048,0
120,1107016048,0
130,1524537648,0
140,2050340848,0
150,2701705648,0
160,3497192048,0
170,4456640048,0
180,5601169648,0
190,6953180848,0
200,8536353648,0
210,10375648048,0
220,12497304048,0
230,14928841648,0
240,17699060848,0
250,20838041648,0
260,24377144048,0
270,28349008048,0
280,32787553648,0
290,37727980848,0
300,43206769648,0


